Leptonic final states from di-boson production at the LHC in the 4-Dimensional Composite Higgs Model

We study di-boson production via both neutral and charged current at the Large Hadron Collider, i.e. subprocesses $q\bar q\to e^+\nu_e \mu^-\bar\nu_\mu$ + ${\rm{c.c.}}$ and $q\bar q'\to l^+\nu_l l^{'+}l^{'-}$ + ${\rm{c.c.}}$, respectively, where $q,q'$ are quarks and $l,l'=e,\mu$, in all possible combinations, in the context of the 4-Dimensional Composite Higgs Model. These modes enable the production in the intermediate steps of several additional -- with respect to the Standard Model -- neutral and charged gauge bosons belonging to the spectrum of this scenario, all of which in resonant topologies. We not only find these channels to be accessible over the background but also show that, after a dedicated cut-based analysis, kinematic reconstruction of most such resonances is always possible. However, since the Electro-Weak precision data generally disfavor neutral and charged gauge boson masses below the TeV range and also their large couplings to light-fermions, these modes turn out to be relevant only for the 14 TeV option with high integrated luminosity.

==> app.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       2             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(8,7)
\put(-3.3,0.6){\epsfig{file=E_LHC-14_D0_10fb_z08.eps,width=6.6cm}}
\put(4.0,0.6){\epsfig{file=S_LHC-14_G2_10fb_z08.eps,width=6.6cm}}
\end{picture}
\end{center}
\vskip -1.cm \caption{Left: Exclusion at the 7$\TeV$ LHC with L=1 fb$^{-1}$ 
(solid green line), and at the 14$\TeV$ LHC with L=10 fb$^{-1}$ (dashed blue 
line). Right: $\PZ_1$-boson discovery (dotted-dashed green line) and $\PZ_2$-boson
discovery (solid blue line) at the 7$\TeV$ LHC with L=1 fb$^{-1}$. Also shown,
as comparison, the $\PZ_1$-boson discovery (green dotted line) and the 
$\PZ_2$-boson discovery (blue dashed line) at the 14$\TeV$ LHC with 
L=10 fb$^{-1}$. All curves have been derived for $z$=0.8. The thick red solid lines 
give the allowed parameter space from EWPT.}
\label{excldiscov_14tev}
\end{figure}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       4             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-3.7,1.8){\epsfig{file=BR12_T_z4.eps,width=5.5cm}}
\put(3.9,1.8){\epsfig{file=BR12_T_z6.eps,width=5.5cm}}
\put(-3.7,-4.3){\epsfig{file=BR12_T_z8.eps,width=5.5cm}}
\put(3.9,-4.3){\epsfig{file=BR12_T_z95.eps,width=5.5cm}}
\end{picture}
\end{center}
\vskip 4.cm
\caption{Total decay width of the $Z_1$ (magenta dashed line) and $Z_2$ (blue continue line)
extra gauge bosons as a function of their mass, $M_{Z_1}$ (upper x-axis) and 
$M_{Z_2}$ (lower x-axis). The four plots refer to four
different values of the free $z$-parameter: $z$=0.4 (top-left), $z$=0.6 (top-right),
 $z$=0.8 (bottom-left), $z$=0.95 (bottom-right).}
\label{fig_totalwidth}
\end{figure}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       6             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-4.1,1.8){\epsfig{file=STB_z06_m1.eps,width=7.5cm}}
\put(3.5,1.8){\epsfig{file=STB_z06_m2.eps,width=7.5cm}}
\put(-4.1,-3.6){\epsfig{file=STB_z08_m1.eps,width=7.5cm}}
\put(3.5,-3.6){\epsfig{file=STB_z08_m2.eps,width=7.5cm}}
\put(-4.1,-8.6){\epsfig{file=STB_z95_m1.eps,width=7.5cm}}
\put(3.5,-8.7){\epsfig{file=STB_z95_m2.eps,width=7.4cm}}
\end{picture}
\end{center}
\vskip 8.cm
\caption{Left: $Z_1$-boson cross-sections for the maximal $\hat a^e_{2L}$ allowed by
EWPT, integrated over the mass window given in Eq.(\ref{window}),
as a function $M_{Z_1}$  at the 
LHC for $\sqrt{s}=7$ TeV (lower curves) and 14 TeV (upper curves). The 
dashed lines represent the total cross-sections (T), including the 
interference 
of the $Z_1$-boson signal with both the SM background and the $Z_2$-boson 
signal. The dotted lines show the SM backgrounds (B). The solid lines 
correspond to their differences: S=T-B.  
Right: same for $Z_2$-boson. From top to bottom, the free $z$-parameter assumes 
the three representative values: $z$=0.6, 0.8, 0.95.}
\label{fig_cross-section_LHC}
\end{figure}
